Evaluating Neural Radiance Fields (NeRFs) for 3D Plant Geometry Reconstruction in Field Conditions

We evaluate different Neural Radiance Fields (NeRFs) techniques for the 3D reconstruction of plants in varied environments, from indoor settings to outdoor fields. Traditional methods usually fail to capture the complex geometric details of plants, which is crucial for phenotyping and breeding studies. We evaluate the reconstruction fidelity of NeRFs in three scenarios with increasing complexity and compare the results with the point cloud obtained using LiDAR as ground truth. In the most realistic field scenario, the NeRF models achieve a 74.6% F1 score after 30 minutes of training on the GPU, highlighting the efficacy of NeRFs for 3D reconstruction in challenging environments. Additionally, we propose an early stopping technique for NeRF training that almost halves the training time while achieving only a reduction of 7.4% in the average F1 score. This optimization process significantly enhances the speed and efficiency of 3D reconstruction using NeRFs. Our findings demonstrate the potential of NeRFs in detailed and realistic 3D plant reconstruction and suggest practical approaches for enhancing the speed and efficiency of NeRFs in the 3D reconstruction process.

==> Old/Unused/results-9octFinal.csv <==
Model Name,Number of Iterations,Precision,Recall,F1 Score,PSNR,SSIM,LPIPS,Time Taken (s)
Instant-NGP,1000,8.40,34.30,13.50,22.00,0.69,0.47,34
Instant-NGP,5000,17.50,64.72,27.55,22.78,0.77,0.26,123
Instant-NGP,10000,22.29,72.26,34.07,23.19,0.80,0.21,231
Instant-NGP,20000,22.15,69.88,33.63,23.34,0.82,0.17,450
Instant-NGP,30000,22.25,70.87,33.87,23.40,0.82,0.16,673
MipNeRF,1000,2.29,4.54,3.04,11.72,0.49,0.84,119
MipNeRF,5000,1.62,6.60,2.60,10.13,0.48,0.92,569
MipNeRF,10000,13.21,2.35,4.00,9.49,0.46,0.93,1133
MipNeRF,20000,1.06,5.54,1.78,9.94,0.48,0.90,2255
MipNeRF,30000,2.28,5.67,3.25,10.66,0.48,0.89,3447
NeRFacto,1000,61.36,82.60,70.41,22.88,0.70,0.36,37
NeRFacto,5000,61.50,82.64,70.52,22.56,0.74,0.17,145
NeRFacto,10000,61.43,82.64,70.47,22.33,0.74,0.14,267
NeRFacto,20000,61.46,82.66,70.50,22.49,0.74,0.12,485
NeRFacto,30000,61.45,82.65,70.50,22.38,0.74,0.11,716


==> Old/Unused/results-multiple.csv <==
Model Name,Number of Iterations,Precision,Recall,F1 Score,PSNR,SSIM,LPIPS,Time Taken (s)
Instant-NGP,1000,6.57,17.57,9.56,16.81,0.44,0.61,82
Instant-NGP,5000,10.01,23.84,14.10,18.43,0.56,0.43,396
Instant-NGP,10000,11.43,26.04,15.89,19.07,0.62,0.35,754
Instant-NGP,20000,13.93,29.81,18.99,19.38,0.64,0.32,1767
Instant-NGP,30000,15.44,31.45,20.71,19.31,0.65,0.30,2701
MipNeRF,1000,0.36,3.04,0.65,9.44,0.32,0.92,130
MipNeRF,5000,0.36,3.37,0.66,9.23,0.31,0.93,617
NeRFacto,1000,24.22,34.41,28.43,17.71,0.46,0.56,41
NeRFacto,5000,32.91,43.16,37.35,19.04,0.61,0.35,212
NeRFacto,10000,35.44,45.54,39.86,19.37,0.64,0.30,358
NeRFacto,20000,37.47,47.38,41.85,19.41,0.66,0.26,967
NeRFacto,30000,38.20,48.51,42.74,19.04,0.64,0.24,2711


==> Old/Unused/scenario1-short.csv <==
Model Name,Precision,Recall,F1 Score,PSNR,SSIM,LPIPS,Time Taken (s)
Instant-NGP,24.66,90.62,38.77,23.41,0.81,0.17,756
NeRFacto,73.57,94.72,82.81,22.24,0.73,0.12,1938
TensoRF,9.58,43.34,15.69,14.69,0.55,0.66,1973

==> Old/Unused/scenario2-short.csv <==
Model Name,Precision,Recall,F1 Score,PSNR,SSIM,LPIPS,Time Taken (s)
Instant-NGP,23.45,58.57,33.49,19.08,0.64,0.31,1886
NeRFacto,64.47,76.8,70.1,18.93,0.64,0.25,1226
TensoRF,20.5,55.34,29.91,15.54,0.42,0.56,2607

==> Old/Unused/scenario3-short.csv <==
Model Name,Precision,Recall,F1 Score,PSNR,SSIM,LPIPS,Time Taken (s)
Instant-NGP,15.06,59.55,24.04,18.54,0.47,0.4,1466
NeRFacto,68.29,82.32,74.65,16.7,0.32,0.34,1499
TensoRF,40.95,75.62,53.13,17.32,0.39,0.55,1965
